Prioritized Multi-Criteria Federated Learning

In Machine Learning scenarios, privacy is a crucial concern when models have to be trained with private data coming from users of a service, such as a recommender system, a location-based mobile service, a mobile phone text messaging service providing next word prediction, or a face image classification system. The main issue is that, often, data are collected, transferred, and processed by third parties. These transactions violate new regulations, such as GDPR. Furthermore, users usually are not willing to share private data such as their visited locations, the text messages they wrote, or the photo they took with a third party. On the other hand, users appreciate services that work based on their behaviors and preferences. In order to address these issues, Federated Learning (FL) has been recently proposed as a means to build ML models based on private datasets distributed over a large number of clients, while preventing data leakage. A federation of users is asked to train a same global model on their private data, while a central coordinating server receives locally computed updates by clients and aggregate them to obtain a better global model, without the need to use clients' actual data. In this work, we extend the FL approach by pushing forward the state-of-the-art approaches in the aggregation step of FL, which we deem crucial for building a high-quality global model. Specifically, we propose an approach that takes into account a suite of client-specific criteria that constitute the basis for assigning a score to each client based on a priority of criteria defined by the service provider. Extensive experiments on two publicly available datasets indicate the merits of the proposed approach compared to standard FL baseline.

==> celeba_aggregated.csv <==
num_round;0;1;2;3;4;5;6;7;8
1;0.5250271784643115;0.518608628749397;0.550235523419157;0.5192815392339407;0.6444950606406886;0.48232310479305823;0.483772455178912;0.555463537774358;0.5441793093509979
2;0.48232310479305823;0.48237486730818857;0.5522542618347366;0.5200579770727368;0.5422123345226856;0.48232310479305823;0.48801698135326316;0.547906210698001;0.48242662982640416
3;0.5027175355715944;0.5176769013358629;0.4824266298225475;0.48232310479305823;0.48232310479305823;0.5176769013358629;0.6941353101022026;0.48232310479305823;0.5176769013358629
4;0.48232310479305823;0.48232310479305823;0.6122987768775503;0.5206791273075216;0.5185051015470948;0.48232310479305823;0.5300999051129154;0.631036806652046;0.48232310479305823
5;0.5320151177400252;0.5456286597291383;0.488379318980001;0.48232310479305823;0.6444950596657382;0.5612609384963154;0.7335783445358128;0.5296858050551213;0.5247683658894313
6;0.48232310479305823;0.48232310479305823;0.7790258303018539;0.48232310479305823;0.7842020819760904;0.48232310479305823;0.7272115554077246;0.6672705652432213;0.48232310479305823
7;0.5598633501797682;0.575650917746505;0.7454837224450046;0.48232310479305823;0.7737978168089905;0.6659765032488981;0.7097675884397536;0.6497230736591892;0.5472850596363595
8;0.48232310479305823;0.48232310479305823;0.7733837166231571;0.5548941496513023;0.783787981742435;0.4824266298225475;0.7484341858745368;0.7124074764074984;0.48232310479305823
9;0.5516331104576245;0.6283451560203058;0.794140484152981;0.48232310479305823;0.8021636736233158;0.6925306717243629;0.77167555381823;0.7437237970532143;0.5729592666419447
10;0.48232310479305823;0.482737204914872;0.7776800051568316;0.48589471826454494;0.8137067139373938;0.5103266248938904;0.7666028275884539;0.7492623860502879;0.48232310479305823
11;0.5715616780361519;0.5122936003199768;0.7870490200413798;0.48232310479305823;0.8213675659128866;0.715409702304339;0.7610124761109595;0.7176872530070958;0.5977017480041789
12;0.4827372049110154;0.5324292182760386;0.7946063468747705;0.4826854424012843;0.835861069375736;0.6269475678148289;0.7862208199180785;0.7287644308508353;0.48242662982331885
13;0.6417516461725443;0.6204254911158962;0.7905688709529995;0.48232310479305823;0.8267508672180183;0.7249857673373391;0.8146384393007552;0.7086288134053884;0.6342978449232232
14;0.48579119323505565;0.5878151077500435;0.811532688652101;0.4832030675433315;0.8327035562482037;0.7175837281095024;0.8190900156559537;0.7516952241811948;0.4826336798784408
15;0.721465916446545;0.6786583182749291;0.8168642275524014;0.48237486730818857;0.8373104197793301;0.715357939941159;0.801335473631139;0.7517469864896109;0.6755008052253002
16;0.5132253255822952;0.5950100972575117;0.8386044826830412;0.4973342338692322;0.8357575444912552;0.7498317733256613;0.7956933597773522;0.7528857618926679;0.4842900803487267
17;0.6693410660397211;0.7260727800347493;0.8337388065423251;0.48242662982331885;0.8407267456568326;0.7569750001884172;0.8152595897013741;0.7394275086606917;0.7122004267665761
18;0.5360008316665364;0.658160363343125;0.8275790675202662;0.5224908156232425;0.8358093070603779;0.7446037595350677;0.8227651539710412;0.716496715512364;0.49712718380871096
19;0.6707904163469001;0.7061442126660213;0.8215228536711623;0.48242662982331885;0.8391738704682581;0.740566283705084;0.8178477152658302;0.7421191593356258;0.7349241693152287
20;0.5680935901680177;0.730524356179377;0.8198146907999017;0.5602256880078209;0.8529426985480498;0.7516952238765228;0.8309953934633311;0.7580102506491442;0.49660955864738077
21;0.7667063522669918;0.696205810189858;0.8291319429896017;0.4829960174766397;0.8481805475910873;0.7314043190492052;0.8184171029638877;0.7570785255002102;0.6955846598409176
22;0.6100729886097064;0.753713962073047;0.8284590304078346;0.5159687387677316;0.8535120863633482;0.7730213791946489;0.8236968793421159;0.7533516245812905;0.5380713322023296
23;0.706040687403593;0.7633935518632599;0.8402091206011735;0.4854806181496731;0.8521662611057129;0.8025260114050892;0.8385527204124199;0.741498009165632;0.5663854272774741
24;0.709612300921359;0.737978158099748;0.8452818467677012;0.5550494367940634;0.8597235878334325;0.802163673840057;0.848698172808724;0.7281432809592885;0.5664371897524957
25;0.7748330667575599;0.732025469089617;0.835136394579654;0.4858429557640697;0.8588953875913476;0.7653087646978551;0.8549096742641531;0.756664425382253;0.572338116316144
26;0.7837879816344501;0.769035665808834;0.8312024437135973;0.5908173335196161;0.8606035505736785;0.787100782460095;0.8503028107422825;0.7709508788732831;0.5722863538580915
27;0.7249340045838705;0.736321757679598;0.8422796212086995;0.49490139569050345;0.8643304515411916;0.7901547708003329;0.8455924221523566;0.7662404902725587;0.6391117585596074
28;0.7650499520219318;0.7472954104282858;0.8415031835295669;0.760753663708084;0.8653657018198867;0.776385942458292;0.844971272078778;0.7577514381483108;0.5698535156886186
29;0.7959004096134188;0.7326466191747654;0.8317718312442781;0.5103783873542569;0.8659350894068739;0.7738495793734853;0.8401055957236345;0.7535069121968716;0.6614731639358308
30;0.789481858017251;0.7897406707471668;0.8374657075044389;0.682799319203821;0.8659350895742507;0.7603913261893311;0.8445571718497505;0.7436202722219547;0.5931984093212811
31;0.788343082681299;0.772814329221287;0.8417102335399522;0.5547906243186836;0.8625705260722693;0.7678968905268745;0.8456959471872452;0.7475024606369008;0.7272115554393489
32;0.8023707236283018;0.7627206393046324;0.8403126456861979;0.6427868968955206;0.8620529009834432;0.7741083919853889;0.8472488226712358;0.7466742605267119;0.6306744687306634
33;0.8246286042095174;0.7408768586770824;0.8519592110575328;0.70293493655131;0.8628811012255281;0.7707955911659147;0.8297013308102994;0.7420673968197242;0.7199130409679537
34;0.8227651537442727;0.7517469865351188;0.8548579117521081;0.6351260450048731;0.8624670010258109;0.767534552922505;0.842538433918561;0.7583208258671941;0.6397846711753127
35;0.8139655265647239;0.7634970769066329;0.8488016977024606;0.6898390209105908;0.8662974271261703;0.7672757402589229;0.8538744240888152;0.7624618268292528;0.6953258474442127
36;0.8232827788508391;0.7522646115660957;0.8512345358580498;0.6096588884724662;0.8719913035344248;0.765567577410802;0.8519074486334185;0.7537139621131557;0.6825405068032594
37;0.8230757288597368;0.766136965098061;0.8552202493965864;0.7906723959508647;0.8688855527014249;0.7799057934053925;0.8488016979184307;0.7589419759322882;0.7346135945815688
38;0.825974429522688;0.772762566663734;0.8588436252867881;0.6691340158820134;0.8687820276958466;0.7704850160998151;0.8522180237604524;0.769553291005645;0.6789171309516238
39;0.8221440035711935;0.752161086542777;0.8605517882313243;0.7937263840990436;0.8697655154555547;0.7568197126800498;0.849060510529563;0.7572338130155195;0.7687250906139237
40;0.8031471614832957;0.7491070983089814;0.8614317508666707;0.7319737063361483;0.8718360158648512;0.7750401171628619;0.8558413996113168;0.7682592282130041;0.752005799002014
41;0.8196594029521528;0.7512811237925038;0.8660386144864991;0.7543351118882329;0.873078316411553;0.7599772261215099;0.8581707127057924;0.751125836367439;0.7455354848583204
42;0.8261297170511097;0.7561985625933586;0.8641751640821886;0.7797505059031955;0.8740100416098515;0.759252550975248;0.8644857391783697;0.752264611751213;0.7918629337518109
43;0.8235415913910098;0.7759718423750442;0.8657798018668822;0.7891195206681889;0.8745794291736991;0.752471661600392;0.8667632898549016;0.7566126628570955;0.7532480992317027
44;0.8326000311500668;0.764946427243122;0.864330451513424;0.8184688652005709;0.8760287795140449;0.746726022755682;0.8627775763911831;0.7632382643926872;0.7727108041154369
45;0.842434908623737;0.7875666452782996;0.8619493759061321;0.821936953490618;0.8765464046630339;0.753662199685956;0.8633469638948676;0.7669651655113792;0.7740048669065351
46;0.8067705373881526;0.7676380778416954;0.8604482631455286;0.8245250791514893;0.8775298924165715;0.7437237971835677;0.8631399138528582;0.7671722155209931;0.7768518051021779
47;0.8216781410707734;0.7600289885178567;0.8673844397155954;0.831823593501787;0.8770640297634297;0.7724519916601116;0.8654692268702017;0.7716237914596781;0.7711061661286571
48;0.8364304570005179;0.750711736220943;0.8710595782890757;0.8348775818736491;0.8790310053013578;0.7690874283717862;0.8669703397997246;0.7597184135898237;0.7686733281103633
49;0.835964594459989;0.7663957776482588;0.8720430659971052;0.8315130185097344;0.8761840670926025;0.7661887276247611;0.8613282258803754;0.7528857618278768;0.7709508787614415
50;0.8549096743574831;0.7872560702337971;0.8650033642934206;0.8483875977217987;0.8745276665104751;0.7627724017480298;0.8631399136862526;0.7682074658652506;0.7817174811827309
51;0.8466794345558933;0.7755577424036382;0.8686785027072372;0.8456959469319377;0.8787721927619584;0.7600289885479382;0.8618976133670908;0.745535485125969;0.7969874225553379
52;0.8543920491969241;0.7891195206342508;0.8720948286641859;0.8463688596031781;0.8803768306446098;0.7643770395180682;0.8542367616553899;0.7516952242120476;0.8031989239791429
53;0.8559966870749476;0.7939334343292556;0.8604482630707103;0.8333247063873446;0.8804803556517308;0.7394792710099879;0.856359024681631;0.7652052401080192;0.7945028219254986
54;0.8549614368024231;0.7614265765166195;0.8541849990993795;0.845592421908619;0.8802215431694091;0.7361664702159672;0.8614317509600006;0.7581655382863224;0.7881360328051237
55;0.8502510480690313;0.7596666509929333;0.8574977999751603;0.8400538330912634;0.8774781296739014;0.7507117362525672;0.8630881512312855;0.7475542230363329;0.7969356598651176
56;0.8430042962392632;0.7804234185690366;0.8578601375810725;0.8487499350623763;0.8768569796388889;0.7450178599561542;0.8677467774935123;0.7572855754951691;0.7914488335914311
57;0.8522180236208432;0.7710544038510938;0.8593094878797668;0.8583260000089884;0.8797039177720545;0.7542833495520491;0.8730783163035679;0.7669134029260586;0.8064081998686284
58;0.8576530874133376;0.7629276893111612;0.8567213621834148;0.8548579116109563;0.8805838805269557;0.7630829768681219;0.870541953174796;0.7622030143214775;0.7886018954551802
59;0.8572389873694273;0.7727108042743291;0.8553755369103531;0.8562554995171605;0.8773228422249256;0.7509705488968663;0.8692478902579723;0.7628241644822155;0.7964697974179187
60;0.8477664474631029;0.7762306550316845;0.8492157978235031;0.8483358350092102;0.8782028050052805;0.7344065449244488;0.8676950148148618;0.7605466139445215;0.8110668259472807
61;0.8537708989413136;0.7791293557177753;0.846627672254419;0.8461100470221273;0.8815673683360284;0.7580620130485762;0.8692478902348327;0.7645323273573327;0.7962109847558791
62;0.8505098606994467;0.7726072792402119;0.8504063357062095;0.8618458509537749;0.881256793397197;0.7624100641752846;0.8632434387080288;0.7759718425532195;0.798954397980653
63;0.8490605103182209;0.7803198934608725;0.8618976133817459;0.8585330500695095;0.8817226559222994;0.7728143292290002;0.8658833267482777;0.7778870555744747;0.8028365864303086
64;0.856410787064094;0.771209691382601;0.8580671875197249;0.8601376879614168;0.8805321179971702;0.776955330076132;0.8631399137441018;0.7882395582079326;0.8118432635724209
65;0.8532532738015804;0.766602827869215;0.8541332365464545;0.8639163514995952;0.8775816547758949;0.780630468579422;0.8654692268462907;0.7810963314230801;0.817899477669119
66;0.8581707125114194;0.778352918084922;0.8543920491645287;0.8667115271870496;0.8792898177181171;0.766447540112482;0.8585330502183747;0.7715720290964981;0.8121020762028361
67;0.8600341628910475;0.782442156643692;0.8556343493749343;0.8650033642186025;0.881670893519782;0.7690874283062239;0.8426937212680362;0.7723484666815295;0.826543817397378
68;0.8585848125954384;0.7848749946411602;0.8592577252751632;0.8685749777078295;0.8807909305990468;0.7662404901182943;0.8461100472365547;0.7678968906248324;0.7943992968744124
69;0.8655209894300686;0.7778870554618618;0.8617423258996033;0.8633987262125397;0.8806356430767954;0.7666545903257248;0.8511310109373168;0.7676380780221845;0.7951239719605111
70;0.8605517880431218;0.7830633067874608;0.8568248872244739;0.866815052034507;0.8804803554812687;0.7596666509829062;0.8629328636550417;0.7612195264776953;0.8101868632525426
71;0.8620011384405454;0.7879807454132257;0.8558931619868378;0.8679538274267654;0.8805321180712171;0.769294478246419;0.8634504890207721;0.7660852026623768;0.8254568046737429
72;0.8663491896497851;0.7850820447772708;0.8611729382100304;0.8664009518995808;0.8822920434946315;0.767431027850593;0.8582742376566069;0.7903618211701541;0.8299083807929171
73;0.866349189522517;0.7684662782164475;0.8564107871018888;0.8671256271453431;0.881205030774853;0.7590455006833303;0.858584812709594;0.791241783898059;0.823696879265755
74;0.8624152386140377;0.7766447552190606;0.8565660745963725;0.8688337901222748;0.8817226559014737;0.765929914992803;0.8498369481454472;0.7683627533458505;0.8243180293431902
75;0.8658833270035852;0.771572029017052;0.8590506753133712;0.8702313780724444;0.8786686674054288;0.7657746274412416;0.8475593977296221;0.7725037543819561;0.8245768420545944
76;0.8623634761737256;0.7717790790359218;0.8612764632017249;0.8718360159882625;0.8768569795085355;0.780785756070049;0.8607588382586787;0.7803198937269785;0.8278378803381127
77;0.8514415860219281;0.7786117306914264;0.8614835132684167;0.8714219158070571;0.8803768303615348;0.7696568159024669;0.8567731248265844;0.7730731420321916;0.8403126458003535
78;0.8605517880955716;0.7721931791484797;0.8606553131744256;0.8702831404572213;0.8805838804683352;0.7546974497949603;0.848646410421633;0.7827009693111308;0.8344634819392666
79;0.8656762767995981;0.7785599682549709;0.8626740512066583;0.8730783163729868;0.8805838805601225;0.7543868746386162;0.8551684869840418;0.7887054207392056;0.8336352817126081
80;0.8660386143654015;0.7820798190393226;0.8643304515890134;0.8703866656378897;0.8711631032522312;0.7695015283169673;0.8595683004693021;0.7878772204917215;0.8376727577570192
81;0.8753558669021962;0.7912417837167984;0.8628293386787736;0.8625187635825925;0.8758734918598976;0.7660852024803448;0.8391738705114521;0.7932605217312908;0.8301671935143484
82;0.8749935293549046;0.7905688711435159;0.8728712660849258;0.8698172779506307;0.8681608776307524;0.7699673910487839;0.8630363888542217;0.8002484609452987;0.8351881571649746
83;0.8747347168070206;0.7873595952401466;0.8621046634576935;0.8677985399585066;0.8681608775968143;0.7612712888254488;0.8598271130287559;0.786065532649592;0.842641959007442
84;0.8704901905462814;0.7924323215987336;0.8579118999465664;0.8676432523637512;0.8709042907336575;0.7634970768557257;0.85692841228713;0.7807857564102018;0.8388632956003882
85;0.8702831405397528;0.794658109548793;0.8647445517038853;0.8695067028737327;0.8676950149174476;0.7635488393739412;0.8561519746103113;0.7897924333656542;0.8318753564380589
86;0.8689890776661231;0.7995237857504435;0.8715772033917853;0.8713701532919268;0.869351415307516;0.7639629393715722;0.8502510483042844;0.7857549575295;0.838449195597358
87;0.8652104142845229;0.7991614481375895;0.8685749775851894;0.8747864791007817;0.8774781299292088;0.7689321406852434;0.8518039236548364;0.7854961449569338;0.8317718314247673
88;0.8735959412828662;0.7941404844337421;0.8668668146190562;0.8738029913094493;0.8773228424031009;0.7602360386231146;0.8436254466622505;0.7859102449969874;0.8216263788225204
89;0.871525440857372;0.792484084109236;0.8629328637020923;0.8768052170612814;0.8783580926069778;0.7627724017326034;0.8403644083764181;0.7836844570029626;0.8352399198096869
90;0.8685232150847142;0.7892748083200222;0.8639163513723273;0.8767534546063143;0.8818779435216828;0.7570267628601258;0.850354573276696;0.7718826041386867;0.8346187697623333
91;0.8752005792642468;0.8029401115014493;0.8620529010289513;0.8766499296161624;0.8845695942336403;0.7687768532362678;0.8580154251819985;0.7721414167660167;0.8420208090341352
92;0.8698690404819587;0.7918629339060753;0.8587918627462042;0.8749935291713301;0.884724881694186;0.7583208256018594;0.8559449246307789;0.7766447553617551;0.8363786950600222
93;0.8718877784486291;0.8009731361656074;0.8605517881904442;0.875562916752918;0.8858118944556158;0.7715720288134231;0.8603965006527665;0.7836844570307302;0.8258191423830121
94;0.8721983535232132;0.8000931734199621;0.8624670011422805;0.8762875919631996;0.8838449190927777;0.7549562622495144;0.8582742377553361;0.787566645533607;0.8375174703280979
95;0.871991303434153;0.7865313951253299;0.8655727518634387;0.8764428795386721;0.8862259945527473;0.7650499523034642;0.8379833327467578;0.7825456817641973;0.8247321297226253
96;0.8726124535077316;0.7933640467021597;0.8587918626891264;0.868523214942791;0.8810497432803693;0.7618406765828981;0.8457477097933914;0.777110617902284;0.828148455533023
97;0.8734924162850012;0.785599669880752;0.8601376879583316;0.8782545675666901;0.8830167188144408;0.7699156284341532;0.8507686733915678;0.7665510653301736;0.8324965066257931
98;0.874579429135133;0.7896371458356897;0.8597753503261945;0.8715772031873852;0.8836896315404449;0.7631347393616552;0.8534085614742394;0.7589937384790426;0.8319271189485612
99;0.8732853663201238;0.7898959583619767;0.8638128263744621;0.8728195034934346;0.8826543811553075;0.7638594144562385;0.8578083750096357;0.7630312145203684;0.8504580984049144
100;0.876132304550476;0.7967286101493771;0.8761840669992726;0.8627258137626685;0.8849319316806603;0.7600807512312167;0.8499922357440594;0.7751436425317326;0.8376727578758028

==> iid_aggregated.csv <==
num_round;0;1;2;3;4;5;6;7;8
1;0.7151000052690506;0.6824000018835068;0.7263999992609024;0.6605000019073486;0.7127999991178513;0.7033000031113624;0.6788999992609024;0.7786000013351441;0.7139000004529953
2;0.7331000012159348;0.5859000000357628;0.5699999988079071;0.6715000003576279;0.7173999992012977;0.723500007390976;0.6668000006675721;0.6380999991297722;0.6262000003457069
3;0.6752000021934509;0.7615000015497208;0.7172000014781952;0.683500000834465;0.6052000012993812;0.6497000008821487;0.6387999984622001;0.7142999994754792;0.7640000003576278
4;0.7610000002384186;0.7544000005722046;0.7711999994516373;0.7691999977827072;0.889899999499321;0.8225;0.8260999971628189;0.8884000027179718;0.7948000001907348
5;0.8880000048875809;0.9058000016212463;0.8910999989509583;0.8993000042438507;0.820799999833107;0.8748000019788742;0.8706000012159347;0.9041000014543533;0.8989000046253204
6;0.8917000013589859;0.8425999993085861;0.8625000011920929;0.811599999666214;0.8915000015497208;0.8913000017404556;0.8932000023126602;0.9140000015497207;0.8961000031232834
7;0.9225999987125397;0.925900000333786;0.9206000036001205;0.9200000029802322;0.9217000025510788;0.8921999979019165;0.9192999994754791;0.8902000027894974;0.9066000014543534
8;0.9132000011205673;0.9301000022888184;0.9270999991893768;0.9273999977111816;0.9269999992847443;0.928000003695488;0.9311000043153763;0.9357000011205673;0.925400003194809
9;0.9199000018835067;0.9328000032901764;0.9132999992370605;0.9244000005722046;0.9311000031232833;0.9320000022649765;0.9348000025749207;0.9371000039577484;0.9248000037670135
10;0.9329000031948089;0.9116000032424927;0.931900001168251;0.8996000015735626;0.9350000023841858;0.9093000018596649;0.9318000024557114;0.9383000034093857;0.9231000030040741
11;0.9431000047922135;0.9388000041246414;0.940100000500679;0.9391000038385391;0.9359000033140182;0.9377000057697296;0.9243999993801117;0.9262000000476838;0.9396000051498413
12;0.9475000035762787;0.9441000032424927;0.9437000042200089;0.9447000044584274;0.9361000072956085;0.9426000064611435;0.9451000040769577;0.945300008058548;0.9445000022649765
13;0.950100005865097;0.9462000042200088;0.9304000037908554;0.9479000055789948;0.9399000054597855;0.9471000039577484;0.9484000068902969;0.9511000043153763;0.941900006532669
14;0.9507000041007996;0.949200005531311;0.938600002527237;0.9505000048875809;0.948400005698204;0.9468000054359436;0.9517000055313111;0.9506000065803528;0.9431000036001206
15;0.945500002503395;0.9519000035524369;0.9505000054836273;0.9512000024318695;0.9533000057935714;0.9408000040054322;0.9542000043392181;0.9489000022411347;0.9513000053167343
16;0.9530000025033951;0.9509000062942505;0.9549000066518784;0.953200004696846;0.9528000032901764;0.9518000048398971;0.9513000041246414;0.9461000055074692;0.9512000036239624
17;0.9451000052690506;0.9481000047922135;0.9561000043153762;0.9402000075578689;0.9577000033855438;0.9568000030517578;0.949200005531311;0.9588000047206878;0.9547000032663345
18;0.9488000053167344;0.9569000029563903;0.9580000054836273;0.9501000040769577;0.9582000029087067;0.9582000029087067;0.9519000053405762;0.9617000049352646;0.9513000053167343
19;0.9606000012159348;0.9596000033617019;0.9533000046014786;0.9584000021219253;0.9561000037193298;0.9568000024557114;0.9615000051259994;0.9631000036001205;0.9566000020503997
20;0.9585000008344651;0.9630000030994416;0.9283000046014785;0.9595000004768371;0.9589000034332276;0.9545000034570694;0.9606000012159348;0.9615000021457673;0.9553000032901764
21;0.9642000025510788;0.9624000036716461;0.961500004529953;0.9627000057697296;0.9632000029087067;0.9595000022649764;0.9643000036478042;0.9606000059843063;0.9265000021457672
22;0.9637000048160553;0.9645000040531159;0.9632000035047531;0.9633000034093857;0.9623000025749207;0.9620000028610229;0.9651000022888183;0.9595000040531159;0.9642000031471253
23;0.9657000029087066;0.9636000019311904;0.9641000038385391;0.9638000017404557;0.9634000027179718;0.9655000025033951;0.9662000018358231;0.9678000044822693;0.9647000020742417
24;0.9658000034093857;0.9476000016927719;0.965400002002716;0.9651000010967254;0.958100004196167;0.9625000017881393;0.9621000027656555;0.9680000042915344;0.9664000010490418
25;0.9612000042200088;0.9523000073432922;0.9658000051975251;0.9623000025749207;0.9667000007629395;0.9675000017881393;0.9673000031709671;0.9684000045061112;0.9671000009775161
26;0.9552000057697296;0.9657000023126602;0.9668000042438507;0.9592000019550323;0.9675000041723252;0.9665000003576278;0.9604000061750412;0.9684000056982041;0.9687000030279159
27;0.9699000024795532;0.9671000015735626;0.9678000038862229;0.958000003695488;0.9688000059127808;0.9647000044584274;0.9692000031471253;0.9694000053405761;0.9705000042915344
28;0.970400003194809;0.9678000026941299;0.9708000040054321;0.9678000044822693;0.9689000034332276;0.9613000017404556;0.971200003027916;0.9710000050067902;0.9651000022888183
29;0.9723000031709671;0.9690000033378601;0.9705000030994415;0.9696000021696091;0.9694000047445297;0.9680000048875809;0.9720000034570694;0.970900006890297;0.9676000010967255
30;0.9729000043869018;0.9714000046253204;0.9703000050783157;0.9711000031232834;0.9653000044822693;0.9705000025033951;0.9726000028848648;0.9720000070333481;0.9706000036001206
31;0.9718000036478043;0.9716000044345856;0.9734000056982041;0.9719000029563903;0.9646000027656555;0.9716000044345856;0.9733000028133393;0.9735000061988831;0.9693000018596649
32;0.9684000056982041;0.9717000037431717;0.9717000055313111;0.9723000037670135;0.9712000054121017;0.9724000030755997;0.9691000056266784;0.9727000069618225;0.9650000035762787
33;0.9450000035762787;0.9730000048875809;0.9558000040054321;0.9696000033617019;0.9733000046014786;0.9728000056743622;0.9645000046491623;0.9564000058174134;0.9705000042915344
34;0.9723000061511994;0.9741000044345856;0.9726000076532364;0.9744000059366226;0.9733000046014786;0.9662000036239624;0.9747000056505203;0.95530000269413;0.9736000019311905
35;0.9736000043153763;0.9748000049591065;0.9748000049591065;0.9677000045776367;0.9745000058412552;0.9721000039577484;0.9750000023841858;0.9733000046014786;0.9754000049829483
36;0.9749000066518784;0.9755000048875808;0.9723000037670135;0.9646000045537949;0.9730000078678132;0.9685000044107437;0.975900005698204;0.9730000072717666;0.9742000067234039
37;0.9749000048637391;0.9741000056266784;0.975600004196167;0.9745000040531159;0.9753000056743621;0.9653000032901764;0.9737000048160553;0.974100006222725;0.9718000048398971
38;0.9764000064134598;0.9763000059127808;0.9754000049829483;0.9754000061750412;0.972700007557869;0.9744000047445297;0.9771000057458877;0.9754000073671341;0.9734000062942505
39;0.9770000064373017;0.9756000071763993;0.9758000075817108;0.9764000052213668;0.9756000053882599;0.9737000048160553;0.9686000037193299;0.9751000070571899;0.9754000061750412
40;0.9764000076055527;0.9772000050544739;0.9765000075101853;0.97710000872612;0.9747000068426133;0.9755000042915344;0.9766000062227249;0.9755000054836274;0.9744000059366226
41;0.976800007224083;0.9775000053644181;0.9704000061750412;0.9771000075340271;0.9772000050544739;0.9749000054597855;0.9775000065565109;0.9763000059127808;0.976600005030632
42;0.9765000075101853;0.9734000051021576;0.975100005865097;0.9772000086307525;0.9782000052928924;0.975800006389618;0.9777000069618225;0.976200008392334;0.976800007224083
43;0.9769000065326691;0.9778000050783158;0.9778000068664551;0.9770000070333481;0.9760000079870224;0.9748000073432922;0.9779000061750412;0.9767000073194504;0.975900005698204
44;0.9732000064849854;0.9776000064611435;0.977700006365776;0.9766000062227249;0.9778000074625015;0.9772000056505203;0.9771000057458877;0.9769000071287155;0.9735000050067901
45;0.9778000062704086;0.9712000048160553;0.9778000044822693;0.9744000071287156;0.9771000051498413;0.9774000054597854;0.9793000060319901;0.9773000067472458;0.9749000066518784
46;0.9792000061273575;0.9777000057697296;0.9773000055551528;0.9778000050783158;0.9729000055789947;0.9767000061273575;0.9796000045537948;0.9786000072956085;0.9775000047683716
47;0.9788000053167343;0.9783000075817108;0.9772000080347061;0.9777000027894974;0.9788000047206878;0.9763000065088272;0.9804000043869019;0.9790000057220459;0.9776000046730041
48;0.9792000061273575;0.9784000062942505;0.9787000060081482;0.9782000082731247;0.9729000061750412;0.9771000063419342;0.980800005197525;0.9786000049114227;0.9773000049591064
49;0.9688000094890594;0.9793000048398972;0.9778000050783158;0.9795000076293945;0.979500007033348;0.9773000073432923;0.980000005364418;0.9779000043869018;0.9791000056266784
50;0.9671000051498413;0.9793000054359436;0.9781000065803528;0.9724000066518783;0.9797000056505203;0.9787000042200088;0.9794000065326691;0.9784000056982041;0.9788000059127807
51;0.9707000076770782;0.9793000042438507;0.9792000073194503;0.8618999999761582;0.9804000073671341;0.9793000078201294;0.9527000039815903;0.9782000041007995;0.9778000056743622
52;0.9781000053882599;0.9800000041723251;0.9793000060319901;0.9642000025510788;0.9806000065803527;0.9790000051259995;0.9572000050544739;0.9786000061035156;0.9788000065088273
53;0.9786000055074692;0.9801000046730042;0.9703000038862228;0.9738000053167343;0.9804000061750412;0.979100005030632;0.9777000051736832;0.9799000066518784;0.9788000071048737
54;0.9797000062465667;0.9797000056505203;0.9509000021219254;0.9753000056743621;0.9807000076770782;0.9664000034332275;0.9795000046491623;0.980000005364418;0.9722000074386596
55;0.980000005364418;0.9803000056743622;0.9779000073671341;0.97680000603199;0.9817000061273575;0.9749000048637391;0.979900004863739;0.9729000055789947;0.9786000061035156
56;0.9802000045776367;0.9805000060796738;0.9783000069856643;0.9768000066280365;0.9813000059127808;0.9799000084400177;0.9798000049591065;0.9803000062704086;0.9786000061035156
57;0.9807000052928925;0.9810000067949295;0.9794000071287156;0.9776000052690506;0.9802000069618225;0.9797000056505203;0.980100005865097;0.9799000054597855;0.9800000059604644
58;0.980000005364418;0.9812000054121017;0.9800000065565109;0.9780000060796737;0.980200007557869;0.9794000059366226;0.9806000053882599;0.9795000046491623;0.9801000064611435
59;0.9805000042915344;0.9814000052213668;0.9802000063657761;0.978600006699562;0.9814000082015991;0.9800000077486039;0.9813000059127808;0.9798000055551529;0.9801000064611435
60;0.9804000061750412;0.9815000063180923;0.9800000071525574;0.9787000066041946;0.9216000044345856;0.971000006198883;0.9819000065326691;0.9577000027894974;0.9801000064611435
61;0.9812000054121017;0.9815000051259994;0.9804000073671341;0.9794000065326691;0.9736000049114227;0.959500002861023;0.9811000055074692;0.9075000029802323;0.9798000067472458
62;0.9812000048160553;0.9824000060558319;0.9803000068664551;0.9797000068426133;0.9774000060558319;0.9785000061988831;0.9803000068664551;0.9730000048875809;0.9813000065088272
63;0.9807000052928925;0.9813000065088272;0.9802000081539154;0.9795000052452087;0.979400007724762;0.980100005865097;0.9816000056266785;0.9746000063419342;0.9817000061273575
64;0.97980000436306;0.981600005030632;0.9803000074625016;0.9802000051736832;0.9798000067472458;0.9805000060796738;0.9819000047445298;0.975900006890297;0.9816000062227249
65;0.980800006389618;0.9705000078678131;0.9808000081777573;0.9802000057697297;0.9808000075817108;0.9813000065088272;0.9820000046491623;0.9772000080347061;0.9813000053167343
66;0.9828000056743622;0.8897000014781952;0.9812000077962876;0.9812000060081482;0.9804000067710876;0.9809000074863434;0.9820000070333481;0.9781000065803528;0.9803000056743622
67;0.9820000064373017;0.9763000035285949;0.9821000081300736;0.9814000070095062;0.9815000063180923;0.9818000066280365;0.9830000048875809;0.978600006699562;0.9819000071287155
68;0.9823000061511994;0.9784000056982041;0.982000008225441;0.9814000058174134;0.9820000070333481;0.9814000087976456;0.9838000047206878;0.9791000074148178;0.9814000064134598
69;0.9777000051736832;0.9789000058174133;0.9820000070333481;0.9823000061511994;0.9825000077486038;0.9822000086307525;0.9831000059843064;0.9800000071525574;0.9818000066280365
70;0.9819000041484833;0.9804000055789948;0.9822000056505203;0.9817000043392181;0.9825000071525574;0.9822000068426132;0.9827000045776367;0.9796000075340271;0.9526000046730041
71;0.9820000064373017;0.9802000069618225;0.9812000089883804;0.9819000047445298;0.9833000057935715;0.9817000073194504;0.9833000046014786;0.9801000064611435;0.9578000044822693
72;0.9819000065326691;0.9813000071048736;0.9818000078201294;0.9818000054359436;0.982700006365776;0.9820000076293945;0.9838000053167343;0.9797000062465667;0.9804000067710876
73;0.9833000069856643;0.9811000066995621;0.9825000065565109;0.982600005865097;0.9834000074863434;0.9825000071525574;0.9811000055074692;0.9805000066757202;0.9811000066995621
74;0.9808000057935715;0.9808000057935715;0.9830000066757202;0.9827000045776367;0.9828000068664551;0.9821000057458877;0.9830000048875809;0.9806000071763993;0.9807000058889389
75;0.9829000049829483;0.980800005197525;0.9825000065565109;0.9821000063419342;0.983600006699562;0.9823000061511994;0.9838000071048737;0.9814000052213668;0.9807000070810318
76;0.9838000065088273;0.9819000065326691;0.9825000065565109;0.9827000051736832;0.9834000068902969;0.9820000058412552;0.9844000059366226;0.9815000057220459;0.9813000053167343
77;0.9830000066757202;0.9824000060558319;0.9832000070810318;0.9831000071763992;0.9834000074863434;0.982600005865097;0.9843000060319901;0.9821000051498413;0.9825000059604645
78;0.9835000056028366;0.9821000057458877;0.9828000056743622;0.9824000066518783;0.9834000056982041;0.9833000069856643;0.9844000059366226;0.9818000066280365;0.9823000055551528
79;0.9838000065088273;0.9835000067949295;0.9803000068664551;0.9828000068664551;0.9840000057220459;0.9838000065088273;0.9842000049352646;0.9827000045776367;0.9822000044584275
80;0.9788000053167343;0.9823000055551528;0.9831000059843064;0.9831000071763992;0.9841000056266784;0.9835000056028366;0.9815000069141387;0.981600005030632;0.9823000049591064
81;0.9834000045061111;0.9831000065803528;0.982600005865097;0.98260000705719;0.9837000066041947;0.9833000057935715;0.9846000045537948;0.9819000065326691;0.9822000050544739
82;0.9841000044345856;0.9827000069618225;0.9823000067472458;0.9830000054836273;0.9834000051021576;0.9834000062942505;0.9845000052452088;0.9821000045537949;0.9820000058412552
83;0.9844000053405761;0.9831000065803528;0.9823000067472458;0.9828000062704086;0.9834000068902969;0.9828000068664551;0.9838000047206878;0.9821000063419342;0.9829000055789947
84;0.9834000056982041;0.9829000073671341;0.982700006365776;0.9830000072717666;0.9837000060081482;0.984400007724762;0.9837000054121018;0.9829000055789947;0.9832000070810318
85;0.9841000062227249;0.9830000072717666;0.9834000086784362;0.9834000068902969;0.9828000062704086;0.9845000076293945;0.984200005531311;0.9836000061035156;0.9832000064849854
86;0.9840000063180924;0.9837000066041947;0.983600006699562;0.9833000057935715;0.9839000070095062;0.9820000052452087;0.9843000048398971;0.9834000062942505;0.9834000068902969
87;0.9843000060319901;0.9832000058889389;0.9841000056266784;0.9840000081062317;0.9840000075101852;0.9848000049591065;0.9837000054121018;0.983500006198883;0.9835000067949295
88;0.9843000060319901;0.9832000052928924;0.9840000075101852;0.9843000078201294;0.9837000066041947;0.9845000070333481;0.9835000050067901;0.9833000075817108;0.9825000053644181
89;0.9846000045537948;0.9834000056982041;0.9651000052690506;0.9840000075101852;0.9838000071048737;0.9848000073432922;0.9848000049591065;0.9835000056028366;0.9829000067710877
90;0.9847000050544739;0.9838000053167343;0.9837000066041947;0.9849000072479248;0.9833000075817108;0.9850000083446503;0.9844000041484833;0.9831000065803528;0.9839000076055526
91;0.9845000052452088;0.9843000066280365;0.9833000075817108;0.9690000057220459;0.9839000052213669;0.9843000066280365;0.9851000046730042;0.9836000055074692;0.983500007390976
92;0.9779000061750412;0.9840000069141388;0.9837000060081482;0.9398000037670136;0.9840000063180924;0.9847000074386597;0.9842000049352646;0.9838000059127807;0.9822000062465668
93;0.9478000062704086;0.9840000063180924;0.9837000066041947;0.9773000061511994;0.9847000074386597;0.9702000057697296;0.9852000051736831;0.9837000042200088;0.9836000055074692
94;0.9824000066518783;0.9847000050544739;0.9838000071048737;0.9791000068187714;0.9845000064373016;0.9841000080108643;0.9848000061511993;0.9831000047922135;0.9834000068902969
95;0.9830000060796737;0.9843000054359436;0.9841000074148178;0.9801000064611435;0.9842000061273575;0.9846000075340271;0.9857000058889389;0.9840000069141388;0.9839000064134598
96;0.9841000056266784;0.984200005531311;0.9842000073194503;0.9805000060796738;0.9842000061273575;0.9841000068187714;0.9852000069618225;0.983500006198883;0.9835000067949295
97;0.984000004529953;0.9838000053167343;0.9836000072956085;0.9812000060081482;0.9838000059127807;0.9852000081539154;0.9855000066757202;0.9834000056982041;0.9833000069856643
98;0.9848000067472458;0.985100005865097;0.9841000080108643;0.9824000072479248;0.9839000070095062;0.9847000068426133;0.9857000064849853;0.9841000056266784;0.9837000072002411
99;0.9850000065565109;0.9847000056505203;0.9849000084400177;0.9828000056743622;0.9844000071287156;0.9843000066280365;0.9784000062942505;0.9836000061035156;0.9840000063180924
100;0.9844000053405761;0.9849000054597855;0.9832000094652176;0.9831000065803528;0.9851000070571899;0.9850000071525574;0.9854000061750412;0.984200005531311;0.9844000059366226

==> non-iid_aggregated.csv <==
num_round;0;1;2;3;4;5;6;7;8
1;0.11899999976158142;0.15750000029802322;0.2585000006854534;0.36189999952912333;0.15540000032633544;0.28080000191926957;0.2981000021100044;0.11340000040829182;0.2025000000745058
2;0.1920999998599291;0.17879999957978726;0.2791999988257885;0.2654000002145767;0.20589999973773956;0.20099999964237214;0.11859999924898147;0.30780000165104865;0.20689999923110008
3;0.41689999848604203;0.4369999971985817;0.4749999982118607;0.3804999987781048;0.32880000084638594;0.2858000008761883;0.35819999933242797;0.24240000002086162;0.2184999992698431
4;0.5435999971628189;0.349500000923872;0.36010000050067903;0.3884999990463257;0.3340000009536743;0.541599994301796;0.10959999982267618;0.44229999780654905;0.25260000117123127
5;0.48389999866485595;0.5237999984622002;0.698400000333786;0.5071999979019165;0.29640000268816946;0.43949999824166297;0.4478999975323677;0.35669999971985816;0.46889999717473985
6;0.3469999998807907;0.6111999994516373;0.5903999999165535;0.474499996304512;0.41549999594688414;0.5189999973773957;0.45069999635219576;0.5178999972343444;0.5551999977231026
7;0.5386000010371208;0.5501999974250793;0.6498000007867814;0.6684999966621399;0.4938999974727631;0.6585000002384186;0.49679999709129335;0.3966999986767769;0.5442999976873398
8;0.578999995291233;0.7684000009298324;0.6731000030040741;0.7526999992132187;0.581799999177456;0.7994000017642975;0.6466000002622604;0.5981000024080276;0.7035000008344651
9;0.6887999987602234;0.758499995470047;0.7041000008583069;0.7863999998569489;0.6795999988913536;0.7381999999284744;0.67200000166893;0.7087000000476837;0.7502999997138977
10;0.8465000009536743;0.7790000009536743;0.7939000034332275;0.6680000013113022;0.7751999968290328;0.7215000009536743;0.7511000007390976;0.6452000018954277;0.6726999998092651
11;0.7682000005245209;0.8028000009059906;0.7746999996900559;0.7852999997138977;0.7758000028133393;0.850100000500679;0.8373999989032745;0.6952999985218048;0.7588999998569489
12;0.7046999990940094;0.781700000166893;0.8004000025987625;0.8006000012159348;0.702099997997284;0.8164000004529953;0.8235999989509583;0.8062000000476837;0.7038000011444092
13;0.7869999992847443;0.8719999998807907;0.8131999963521958;0.8428999984264374;0.7601999974250794;0.8387000006437302;0.8356000012159348;0.8263999986648559;0.8191999971866608
14;0.744699998497963;0.8585000032186508;0.7871999990940094;0.8240999972820282;0.8012999993562698;0.8687000012397766;0.8412000036239624;0.7918999999761581;0.8177000004053115
15;0.7253999978303909;0.8613000005483628;0.792199998497963;0.8827000004053116;0.7964999991655349;0.8859000015258789;0.8255999994277954;0.843299999833107;0.8382000011205674
16;0.847399999499321;0.814899998307228;0.8328999960422516;0.8860999995470047;0.7916999959945679;0.7951000010967255;0.8330999994277954;0.7708999997377396;0.8689999973773956
17;0.7763000017404557;0.860900000333786;0.7737999987602234;0.8883000016212463;0.8628999972343445;0.8509000021219254;0.8263999986648559;0.8283999997377396;0.8850000011920929
18;0.837099997997284;0.8927000004053116;0.8247999966144561;0.8851000010967255;0.8771999984979629;0.8537000012397766;0.880200001001358;0.7712999999523162;0.814499997496605
19;0.8470999974012375;0.8748000019788742;0.874899999499321;0.9000000035762787;0.8184000021219253;0.88;0.7901999998092651;0.7918999975919724;0.888700003027916
20;0.8813000023365021;0.8764999997615814;0.8548000001907349;0.8878999996185303;0.8126999974250794;0.8770000004768371;0.8591000032424927;0.8836000007390976;0.9010000002384185
21;0.8963999998569488;0.8696999979019165;0.8633000004291534;0.9012999993562698;0.8575999999046325;0.8997000020742416;0.8472999930381775;0.8530999988317489;0.8907000005245209
22;0.8819999986886978;0.9013000011444092;0.8765000003576279;0.898199999332428;0.8848999983072281;0.8815000003576279;0.8823000019788743;0.8910000026226044;0.8938999992609024
23;0.9083000010251999;0.903500000834465;0.8904999995231628;0.8979999995231629;0.8500000005960464;0.9029000008106232;0.9096000003814697;0.8930000007152558;0.8943999993801117
24;0.9068000018596649;0.8975000005960464;0.8504999965429306;0.9063000011444092;0.8753000003099441;0.900900000333786;0.8998000001907349;0.906200001835823;0.907600000500679
25;0.8975000029802322;0.9144999986886978;0.826599999666214;0.8846000003814697;0.9012999993562698;0.8806000047922135;0.9101000034809112;0.8795000022649765;0.8979999995231629
26;0.9025000005960464;0.9057000035047531;0.8804000002145768;0.9112000018358231;0.8692000007629395;0.8895000016689301;0.9049000000953674;0.9056000012159348;0.9059000021219253
27;0.9172000008821487;0.8843000012636185;0.9002999991178513;0.900300001502037;0.8913000017404556;0.9013000023365021;0.9130999994277954;0.9068000048398972;0.9140000039339066
28;0.9118000000715256;0.889400001168251;0.9005000013113021;0.919600003361702;0.8987000060081481;0.9025000041723251;0.898999999165535;0.9057000035047531;0.8904000025987625
29;0.9114000028371811;0.9003999990224838;0.9007000011205674;0.8991000008583069;0.8850000017881393;0.911900001168251;0.8709999990463256;0.9153000003099442;0.9206000012159348
30;0.9069000041484833;0.8804000002145768;0.8803999996185303;0.9265000027418137;0.9145000022649765;0.918999999165535;0.9228000038862229;0.9058000022172927;0.9200000023841858
31;0.9034000033140183;0.9225000023841858;0.8640999966859817;0.9132000023126602;0.9040000003576278;0.9174000036716461;0.9240000021457672;0.9138000011444092;0.9056999999284744
32;0.90980000436306;0.9112999999523163;0.878500000834465;0.9184000015258789;0.8972000032663345;0.9165000015497208;0.9175000023841858;0.9195000046491623;0.9292000049352646
33;0.9192000031471252;0.9094999980926514;0.8558000004291535;0.9179000002145767;0.8964999997615815;0.9234000033140183;0.915100001692772;0.9127000033855438;0.9261000037193299
34;0.9240000033378601;0.9095999997854233;0.9012000006437302;0.9121999990940094;0.9070000034570694;0.9179000025987625;0.9211000007390976;0.9271000027656555;0.9214000004529953
35;0.9297000038623809;0.9089000004529953;0.8999000000953674;0.9248000019788742;0.8873000019788742;0.915100000500679;0.9031999999284744;0.9260000032186508;0.9268000042438507
36;0.9225999987125397;0.905499997138977;0.8457000011205673;0.9202000015974044;0.885900000333786;0.9141999995708465;0.9258000028133392;0.931600005030632;0.9244000035524368
37;0.925500002503395;0.9230000007152558;0.8474000006914139;0.9271000027656555;0.8606000000238418;0.9234000009298324;0.9280000007152558;0.9201000010967255;0.9363000077009201
38;0.9220000040531159;0.9171000015735626;0.9123000001907349;0.9180000025033951;0.8655000007152558;0.9302000057697296;0.9261000019311905;0.9240000009536743;0.9369000059366226
39;0.9279000014066696;0.9271000021696091;0.8869000029563904;0.9282000035047531;0.9259000027179718;0.9208000004291534;0.9350000029802322;0.9299000024795532;0.9324000066518784
40;0.9259000015258789;0.919400001168251;0.9054000025987625;0.9320000028610229;0.91700000166893;0.9297000020742416;0.9117000007629394;0.9296000039577484;0.9266000002622604
41;0.9325000011920929;0.9322000032663346;0.9252000033855439;0.9281999999284745;0.9182000023126602;0.9344000035524368;0.9330000019073487;0.9312000012397766;0.9075000035762787
42;0.9287000006437302;0.9271000015735626;0.9153999990224838;0.9114000016450882;0.9124000030755997;0.9281000036001206;0.9343000018596649;0.9199000024795532;0.9288000005483628
43;0.9315000009536744;0.925500003695488;0.9157999974489212;0.9352000057697296;0.9200000017881393;0.9366000032424927;0.936400004029274;0.9286000049114227;0.9040000033378601
44;0.9325000029802323;0.9250000035762787;0.9136000013351441;0.9285000002384186;0.9272000050544739;0.932800001502037;0.9341000038385391;0.93230000436306;0.9350000035762787
45;0.9394000023603439;0.9324000066518784;0.9237000012397766;0.937400004863739;0.9222000020742417;0.9355000013113022;0.9258000004291534;0.9311000025272369;0.9289000034332275
46;0.9353000026941299;0.9327000004053115;0.931500004529953;0.9334000051021576;0.9296999996900559;0.9356000024080277;0.9397000020742416;0.9324000036716461;0.9052000004053116
47;0.9339000016450882;0.9314000022411346;0.9101000022888184;0.9382000052928925;0.9286000013351441;0.9349000018835067;0.9305000042915345;0.9343000036478043;0.9430000054836273
48;0.9401000040769577;0.9300000023841858;0.9242000025510788;0.9429000067710877;0.928600002527237;0.9405000048875809;0.938300005197525;0.9386000049114227;0.9451000052690506
49;0.9404000037908554;0.9397000068426132;0.9314000046253205;0.9400000011920929;0.9225;0.9394000047445297;0.9450000053644181;0.9379000043869019;0.9457000029087067
50;0.9402000015974045;0.9239000010490418;0.9269000017642974;0.9404000067710876;0.9155000007152557;0.938100004196167;0.9423000055551529;0.9311000037193299;0.9423000049591065
51;0.9409000033140182;0.9380000060796738;0.9177000039815902;0.9406000059843064;0.932100003361702;0.9426000046730042;0.9395000016689301;0.9413000017404556;0.9453000050783157
52;0.9410000032186508;0.9412000060081482;0.9333000010251999;0.938000003695488;0.9370000040531159;0.9405000030994415;0.9370000040531159;0.9396000045537949;0.9467000055313111
53;0.9438000053167344;0.9452000057697296;0.8587999963760375;0.9387000024318695;0.9371000015735627;0.9273000025749206;0.9435000032186508;0.9309000015258789;0.9470000052452088
54;0.9380000048875808;0.9314000004529953;0.901200001835823;0.9340000027418136;0.9395000016689301;0.9395000052452087;0.9420000028610229;0.9227000045776367;0.9438000053167344
55;0.9460000050067902;0.9321000015735627;0.9163000041246414;0.9345000046491623;0.9374000030755997;0.9298000007867813;0.943000003695488;0.9300000017881394;0.9506000053882598
56;0.9454000073671341;0.9453000020980835;0.9305000019073486;0.9433000034093857;0.9412000060081482;0.9445000040531158;0.9393000036478043;0.9346000057458878;0.9523000055551529
57;0.9409000039100647;0.945400003194809;0.9419000035524369;0.938500000834465;0.9360000014305114;0.9446000027656555;0.9448000025749207;0.9308000046014786;0.9475000029802323
58;0.9459000056982041;0.9466000062227249;0.941900006532669;0.9452000057697296;0.9368000048398971;0.9377000051736831;0.9402000051736832;0.9351000046730041;0.95
59;0.9345000052452087;0.9442000019550324;0.9382000035047531;0.9462000042200088;0.9343000072240829;0.9391000020503998;0.9467000037431716;0.9451000028848648;0.9449000030755996
60;0.9450000053644181;0.9449000054597855;0.9399000030755996;0.9074000018835068;0.9463000053167343;0.941400004029274;0.9512000048160553;0.9463000047206879;0.9482000011205673
61;0.9483000034093857;0.9491000056266785;0.9387000024318695;0.9273000013828278;0.9426000052690506;0.9427000015974045;0.9515000039339065;0.9467000055313111;0.9479000055789948
62;0.9437000060081482;0.9442000043392181;0.9432000058889389;0.9421000039577484;0.9479000043869018;0.9440000039339066;0.9518000066280365;0.9461000078916549;0.9477000045776367
63;0.9396000057458878;0.9497000020742417;0.9446000063419342;0.9226000016927719;0.942800001502037;0.9431999993324279;0.947100003361702;0.9258000004291534;0.9515000033378601
64;0.9479000020027161;0.9475000071525573;0.9417000049352646;0.9400000023841858;0.9432000058889389;0.9458000040054322;0.9494000041484832;0.8895999985933304;0.9466000056266785
65;0.9458000034093856;0.9321000027656555;0.9455000042915345;0.9508000046014786;0.9324000012874604;0.9474000012874604;0.9525000035762787;0.8623000013828278;0.9436000037193298
66;0.9496000039577485;0.9470000058412552;0.9383000046014786;0.9480000030994415;0.942200003862381;0.9477000057697296;0.9436000031232834;0.9368000006675721;0.9561000013351441
67;0.9426000040769577;0.9514000046253205;0.9442000043392181;0.9464000070095062;0.9534000033140182;0.9444000065326691;0.9491000020503998;0.9453000050783157;0.9539000028371811
68;0.946500004529953;0.9491000068187714;0.9480000042915344;0.9485000038146972;0.9407000058889389;0.9551000022888183;0.9479000043869018;0.929200001358986;0.9556000036001205
69;0.954900004863739;0.943300005197525;0.942400004863739;0.936900001168251;0.9459000039100647;0.9533000022172928;0.9472000050544739;0.9503000044822693;0.9556000018119812
70;0.9528000038862229;0.9451000040769577;0.9436000055074691;0.9370000034570694;0.9390000009536743;0.9553000038862228;0.9482000058889389;0.9508000040054321;0.9523000031709671
71;0.9526000022888184;0.9270000058412552;0.9490000051259995;0.945000006556511;0.9186000037193298;0.9541000026464462;0.9544000041484832;0.9498000025749207;0.9554000049829483
72;0.9540000039339066;0.9504000061750412;0.9510000044107437;0.9493000030517578;0.939700003862381;0.9542000031471253;0.9459000051021575;0.9525000041723252;0.9482000035047531
73;0.9517000055313111;0.9494000047445297;0.9420000040531158;0.9502000033855438;0.9358000034093856;0.9532000023126602;0.948000003695488;0.9494000059366227;0.9456000036001205
74;0.9526000046730041;0.949000004529953;0.9420000052452088;0.9477000057697296;0.926700000166893;0.9570000016689301;0.9554000061750412;0.9571000027656555;0.9571000003814697
75;0.9491000068187714;0.9515000033378601;0.9498000049591064;0.9390000039339066;0.9493000048398972;0.9565000027418137;0.9548000019788742;0.9527000039815903;0.9591000020503998
76;0.9486000037193298;0.955600004196167;0.9548000061511993;0.9461000055074692;0.9513000029325486;0.9563000041246414;0.9569000029563903;0.9544000035524368;0.9435000032186508
77;0.9493000048398972;0.9482000041007995;0.95230000436306;0.9561000037193298;0.9403000026941299;0.9553000003099441;0.9542000061273574;0.9551000022888183;0.9519000041484833
78;0.9505000025033951;0.94980000436306;0.9544000041484832;0.9533000016212463;0.9416000026464463;0.9342000043392181;0.9563000029325486;0.9584000039100647;0.947800001502037
79;0.9519000035524369;0.9312000000476837;0.9514000052213669;0.953000003695488;0.9486000037193298;0.947500005364418;0.9535000026226044;0.9479000043869018;0.9538000017404556
80;0.9489000034332276;0.939700003862381;0.9439000058174133;0.9515000021457672;0.95680000603199;0.9450000041723251;0.9591000026464462;0.9493000066280365;0.9561000043153762
81;0.9555000030994415;0.9477000045776367;0.9546000057458878;0.9504000055789947;0.9545000022649766;0.955900001525879;0.9519000041484833;0.9566000014543533;0.9582000035047531
82;0.9527000039815903;0.9524000018835068;0.9541000044345855;0.9472000020742416;0.9558000022172928;0.9545000022649766;0.955400003194809;0.953600002527237;0.9546000063419342
83;0.9579000014066696;0.9560000020265579;0.9465000027418137;0.9512000048160553;0.953000003695488;0.9604000037908554;0.9586000007390976;0.9553000020980835;0.9572000014781952
84;0.9607000023126602;0.9545000034570694;0.9530000030994416;0.9543000036478042;0.9602000033855438;0.9591000014543534;0.9589000016450882;0.9592000019550323;0.9616000002622604
85;0.9601000040769577;0.9519000053405762;0.9548000049591064;0.9464000022411346;0.9576000010967255;0.9594000029563904;0.9622000002861023;0.9545000034570694;0.9546000045537949
86;0.958900004029274;0.9556000036001205;0.9548000055551529;0.9556000024080277;0.9534000051021576;0.958900004029274;0.9637000012397766;0.9608000034093857;0.9551000028848649
87;0.9598000031709671;0.9594000011682511;0.9471000051498413;0.9548000037670136;0.9598000025749207;0.9574000000953674;0.9609000027179718;0.957500005364418;0.957200003862381
88;0.9570000010728836;0.9552000057697296;0.9516000038385392;0.952800001502037;0.9547000056505204;0.9511000061035156;0.962700002193451;0.9566000038385392;0.9621000039577484
89;0.9564000034332275;0.95950000166893;0.957200002670288;0.9571000051498413;0.9524000042676926;0.9521000057458877;0.9571000021696091;0.9607000023126602;0.961200003027916
90;0.9632000035047531;0.9586000055074692;0.9580000025033951;0.9561000031232834;0.9519000023603439;0.9587000024318695;0.9544000017642975;0.9603000038862228;0.9615000027418137
91;0.9623000025749207;0.9552000033855438;0.9593000036478042;0.959300000667572;0.9554000025987626;0.9564000016450882;0.9612000018358231;0.9564000028371811;0.9628000009059906
92;0.9604000014066696;0.9603000009059905;0.9571000045537948;0.9530000054836273;0.9261000025272369;0.9619000041484833;0.9616000014543533;0.9614000052213669;0.9635000002384185
93;0.9539000028371811;0.9618000036478043;0.9601000040769577;0.9533000046014786;0.9455000030994415;0.9592000013589859;0.9637000006437302;0.9606000036001205;0.9625000017881393
94;0.9588000029325485;0.9591000032424927;0.9590000069141388;0.9534000039100647;0.9602000021934509;0.9628000032901763;0.9616000032424927;0.9601000052690506;0.9620000040531158
95;0.9624000042676926;0.9577000027894974;0.9480000066757203;0.9505000019073486;0.9588000047206878;0.9624000006914138;0.9646000033617019;0.9630000054836273;0.9627000027894974
96;0.9615000015497208;0.9548000049591064;0.9501000034809113;0.9610000026226043;0.9531000036001206;0.9624000018835068;0.9637000036239624;0.9647000032663345;0.9635000032186508
97;0.952200003862381;0.9619000035524369;0.9562000048160553;0.9632000011205674;0.9551000040769577;0.9638000029325485;0.9653000020980835;0.9644000011682511;0.9559000039100647
98;0.9569000023603439;0.9612000042200088;0.9602000039815902;0.961200003027916;0.9646000033617019;0.9638000077009201;0.9624000030755997;0.9646000027656555;0.9477000051736831
99;0.9624000030755997;0.9645000022649765;0.9606000000238418;0.9613000041246414;0.9535000056028367;0.9654000025987625;0.9541000020503998;0.9601000028848649;0.9584000033140182
100;0.9660000026226043;0.9392000043392181;0.962100003361702;0.9625000011920929;0.9555000048875809;0.964700003862381;0.9506000018119812;0.950200001001358;0.9656000024080277
